Coverage Axis++: Efficient Inner Point Selection for 3D Shape Skeletonization

We introduce Coverage Axis++, a novel and efficient approach to 3D shape skeletonization. The current state-of-the-art approaches for this task often rely on the watertightness of the input or suffer from substantial computational costs, thereby limiting their practicality. To address this challenge, Coverage Axis++ proposes a heuristic algorithm to select skeletal points, offering a high-accuracy approximation of the Medial Axis Transform (MAT) while significantly mitigating computational intensity for various shape representations. We introduce a simple yet effective strategy that considers shape coverage, uniformity, and centrality to derive skeletal points. The selection procedure enforces consistency with the shape structure while favoring the dominant medial balls, which thus introduces a compact underlying shape representation in terms of MAT. As a result, Coverage Axis++ allows for skeletonization for various shape representations (e.g., water-tight meshes, triangle soups, point clouds), specification of the number of skeletal points, few hyperparameters, and highly efficient computation with improved reconstruction accuracy. Extensive experiments across a wide range of 3D shapes validate the efficiency and effectiveness of Coverage Axis++. Our codes are available at https://github.com/Frank-ZY-Dou/Coverage_Axis.

==> EGauthorGuidelines-body_with_teaser.inc <==
% ---------------------------------------------------------------------
% EG author guidelines plus sample file for EG publication using LaTeX2e input
% D.Fellner, v2.04, Dec 14, 2023

\title{Coverage Axis++: Efficient Inner Point Selection for 3D Shape Skeletonization}


% for anonymous conference submission please enter your SUBMISSION ID
% instead of the author's name (and leave the affiliation blank) !!
% for final version: please provide your *own* ORCID in the brackets following \orcid; see https://orcid.org/ for more details.
\author[Z. Wang*, Z. Dou* et al.]
{
\parbox{\textwidth}{\centering Zimeng Wang*$^{1}$\orcid{},
Zhiyang Dou*$^{1,2}$\orcid{0000-0003-0186-8269},
Rui Xu$^3$\orcid{0000-0001-8273-1808},
Cheng Lin$^1$\orcid{0000-0002-3335-6623},
Yuan Liu$^1$\orcid{0000-0003-2933-5667},
Xiaoxiao Long$^1$\orcid{0000-0002-3386-8805},\\
\vspace{1mm}
Shiqing Xin$^3$\orcid{0000-0001-8452-8723},
Taku Komura$^1$\orcid{0000-0002-2729-5860},
Xiaoming Yuan$^\dag$$^1$\orcid{},
Wenping Wang$^\dag$$^4$\orcid{0000-0002-2284-3952}   }
        \\
        \vspace{1mm}
% For Computer Graphics Forum: Please use the abbreviation of your first name.
{\parbox{\textwidth}{\centering 
$^1$The University of Hong Kong\quad$^2$TransGP\quad$^3$Shandong University\quad$^4$Texas A\&M University  \\
\vspace{1mm}
         \textit{*Equal Contribution}; \textit{$^\dag$Equal Advising}.\\
       }
}
}

% \author[D. Fellner \& S. Behnke]
% {\parbox{\textwidth}{\centering D.\,W. Fellner\thanks{Chairman Eurographics Publications Board}$^{1,2}$\orcid{0000-0001-7756-0901}
%         and S. Behnke$^{2}$\orcid{0000-0001-5923-423X} 
% %        S. Spencer$^2$\thanks{Chairman Siggraph Publications Board}
%         }
%         \\
% % For Computer Graphics Forum: Please use the abbreviation of your first name.
% {\parbox{\textwidth}{\centering $^1$TU Darmstadt \& Fraunhofer IGD, Germany\\
%          $^2$Graz University of Technology, Institute of Computer Graphics and Knowledge Visualization, Austria
% %        $^2$ Another Department to illustrate the use in papers from authors
% %             with different affiliations
%        }
% }
% }
% ------------------------------------------------------------------------

% if the Editors-in-Chief have given you the data, you may uncomment
% the following five lines and insert it here
%
% \volume{36}   % the volume in which the issue will be published;
% \issue{1}     % the issue number of the publication
% \pStartPage{1}      % set starting page


%-------------------------------------------------------------------------
\begin{document}
\teaser{
   \centering
 \vspace{-12mm}
\includegraphics[width=\textwidth]{Figs/teaser.png} 
\vspace{-7mm}
  \caption{Coverage Axis++ enables highly efficient skeletonization of the given shapes represented by water-tight meshes, triangle soups or point clouds. Compared with the SOTA method~\cite{dou2022coverage, li2015q, pan2019q, lin2021point2skeleton, clemot2023neural}, Coverage Axis++ allows for fast computation of compact medial axis approximation with low reconstruction error, i.e., Coverage Axis++: $5.362\%$ reconstruction error in $2.9$s v.s. Coverage Axis: $6.574\%$ reconstruction error in $236.1$s on average; See Tab.~\ref{table:QMAT}.}
  \label{fig:teaser}
  \vspace{1mm}
}

\maketitle
%-------------------------------------------------------------------------
\begin{abstract}
     We introduce Coverage Axis++, a novel and efficient approach to 3D shape skeletonization. The current state-of-the-art approaches for this task often rely on the watertightness of the input~\cite{li2015q,pan2019q,pan2019q} or suffer from substantial computational costs~\cite{dou2022coverage, clemot2023neural}, thereby limiting their practicality. To address this challenge, Coverage Axis++ proposes a heuristic algorithm to select skeletal points, offering a high-accuracy approximation of the Medial Axis Transform (MAT) while significantly mitigating computational intensity for various shape representations. We introduce a simple yet effective strategy that considers shape coverage, uniformity, and centrality to derive skeletal points. The selection procedure enforces consistency with the shape structure while favoring the dominant medial balls, which thus introduces a compact underlying shape representation in terms of MAT. As a result, Coverage Axis++ allows for skeletonization for various shape representations (e.g., water-tight meshes, triangle soups, point clouds), specification of the number of skeletal points, few hyperparameters, and highly efficient computation with improved reconstruction accuracy. Extensive experiments across a wide range of 3D shapes validate the efficiency and effectiveness of Coverage Axis++. \ZY{Our codes are available at \url{https://github.com/Frank-ZY-Dou/Coverage_Axis}.}
     
%-------------------------------------------------------------------------
%  ACM CCS 1998
%  (see https://www.acm.org/publications/computing-classification-system/1998)
% \begin{classification} % according to https://www.acm.org/publications/computing-classification-system/1998
% \CCScat{Computer Graphics}{I.3.3}{Picture/Image Generation}{Line and curve generation}
% \end{classification}
%-------------------------------------------------------------------------
%  ACM CCS 2012
%The tool at \url{http://dl.acm.org/ccs.cfm} can be used to generate
% CCS codes.
%Example:
\begin{CCSXML}
<ccs2012>
   <concept>
       <concept_id>10010147.10010371.10010396.10010402</concept_id>
       <concept_desc>Computing methodologies~Shape analysis</concept_desc>
       <concept_significance>500</concept_significance>
       </concept>
   <concept>
       <concept_id>10010147.10010371.10010396.10010400</concept_id>
       <concept_desc>Computing methodologies~Point-based models</concept_desc>
       <concept_significance>500</concept_significance>
       </concept>
   <concept>
       <concept_id>10010147.10010371.10010396.10010398</concept_id>
       <concept_desc>Computing methodologies~Mesh geometry models</concept_desc>
       <concept_significance>500</concept_significance>
       </concept>
 </ccs2012>
\end{CCSXML}

\ccsdesc[500]{Computing methodologies~Shape analysis}
\printccsdesc   
\vspace{-1mm}
\end{abstract}  
%-------------------------------------------------------------------------
\input{Main/1-intro}
\input{Main/2-related}
\input{Main/2.1-Preliminaries}
\input{Main/3-method}
\input{Main/4-exp}
\input{Main/5-conclusion}
\section{Acknowledgements}
\ZY{The authors would like to thank Baorong Yang, Mengyuan Ge, and Ningna Wang for the fruitful discussion and the anonymous reviewers for their valuable comments and suggestions. Zhiyang Dou is supported by the Innovation and Technology Commission of the HKSAR Government under the InnoHK initiative. Shiqing Xin is supported by the National Natural Science Foundation of China (Ref: 62272277). This research is partly supported by Innovation and Technology Commission (Ref: ITS/319/21FP) and Research Grant Council (Ref: 17210222), Hong Kong.
}

% \input{Main/6-appendix}


%-------------------------------------------------------------------------
% bibtex
%\bibliographystyle{eg-alpha-doi}  
%\bibliography{egbibsample}        

% biblatex with biber
\printbibliography                

%-------------------------------------------------------------------------
%Color tables are no longer required for purely electronic publications.
% \newpage
% \clearpage
% \input{Main/6-appendix}

\end{document}


==> readme.txt <==
Necessary styles:
  -- ifpdf.sty
  -- cite.sty (not for usage with biblatex/biber)
  -- url.sty
  -- HYPERREF Package

You might visit the official sources at https://ctan.org/tex-archive

Please make sure your installation has the latest version of the
packages URL and HYPERREF.

BibLaTex with Biber is now possible, store EG.bbx in the LaTeX distribution, 
for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx
and update filename database.
(as an example please compare file ...fin_with_teaser.tex where the settings 
are made for biblatex usage.)

For questions concerning the Eurographics Style please contact publishing@eg.org


